Should artificial agents ask for help in human-robot collaborative problem-solving?

Transferring as fast as possible the functioning of our brain to artificial intelligence is an ambitious goal that would help advance the state of the art in AI and robotics. It is in this perspective that we propose to start from hypotheses derived from an empirical study in a human-robot interaction and to verify if they are validated in the same way for children as for a basic reinforcement learning algorithm. Thus, we check whether receiving help from an expert when solving a simple close-ended task (the Towers of Hano\"i) allows to accelerate or not the learning of this task, depending on whether the intervention is canonical or requested by the player. Our experiences have allowed us to conclude that, whether requested or not, a Q-learning algorithm benefits in the same way from expert help as children do.

==> readme.txt <==
----------------------------------------------
Using the IEEE RAS LaTeX tempate for workshops
----------------------------------------------

Use the provided IEEE RAS template "root.tex" and the "ieeeconf.cls" to write your paper, both provided with this file. You will find in line 52 the \ieeefootline{} command. Enter there a text describing your workshop and the confernce the workshop is held at.  For example:

52|	\ieeefootline{Workshop on Nature versus Nurture in Robotics, ICRA 2016}

To have your footer include multiple lines, use the "\\" command:

52|	\ieeefootline{Workshop on Nature versus Nurture in Robotics \\ International Conference on Robotics and Automation 2016}

Once you compile the revised root.tex with ieeeconf.cls in the same directory, the text will appear as a footer on the pages of your paper.

